Finite element exponential integration for rough solutions of nonlinear wave equations. Part II: Dynamic boundary conditions on curved domains

We study nonlinear wave equations with dynamic boundary conditions on smooth bounded domains and analyze a fully discrete approximation in the low-regularity regime. The method combines isoparametric bulk--surface finite elements of degree $k$ with an exponential integrator in time. Assuming only bounded energy of the exact solution, we prove convergence of the displacement--velocity pair in the weak norm $L^2(\Omega;\Gamma)\times H^{-1}(\Omega;\Gamma)$. The scheme achieves first-order convergence in time and spatial convergence of order $h^{2/3}$ for $k=1$ and $h^{(k+2)/(k+3)}$ for $k\ge 2$. In particular, these rates show that higher-order finite elements retain a provable asymptotic advantage even at low regularity. A central difficulty is that the continuous and discrete bulk--surface problems are posed on different geometries and must therefore be compared directly in weak norms. To address this, we develop a weak-norm framework for non-conforming geometries based on lift and adjoint-lift operators, combined with a frequency-decomposition argument. To the best of our knowledge, this is the first fully discrete low-regularity convergence result for nonlinear wave equations with dynamic boundary conditions in a non-conforming bulk--surface finite element setting. Numerical experiments confirm the predicted rates and illustrate the improved efficiency of higher-order methods.

==> num_exp/peanut_bump_Dir_100/data/ref_sol_test_num_17dyn_shift_Dir_h_0.002967359050445104_tau_0.003125_all_pol_deg_h_conv_relative_time.txt <==
taus,error_tot_1,time_vector_1,dofs_1,error_tot_2,time_vector_2,dofs_2,error_tot_3,time_vector_3,dofs_3,has_1,has_2,has_3,line_over_curve_has_1,line_over_curve_has_1_optim,line_over_curve_has_2,line_over_curve_has_3,line_over_curve_dofs_1,line_over_curve_dofs_2,line_over_curve_dofs_3
0.0125,0.65055999,2.06851244,25.0,0.32486198,2.07393169,81.0,0.17011234,2.77716684,169.0,0.5,0.5,0.5,0.7981299993856936,1.1146390720635904,0.6585393255846985,0.2781072740749454,0.3156611123826628,0.23375234380742993,0.14055228562511002
0.0125,0.8675367,0.44383717,44.0,0.29356679,0.65294433,151.0,0.1203252,1.08430552,322.0,0.25,0.25,0.25,0.5016300419174577,0.6627683575790263,0.3782315200000001,0.15644347417584673,0.2740582723788716,0.190324035588153,0.11036960156057224
0.0125,0.5209536,0.75756907,176.0,0.17659399,1.58092356,511.0,0.09456504,0.80732179,1117.0,0.1,0.125,0.125,0.27149618544514875,0.33335483558236845,0.21723696241601412,0.08800402899786551,0.19378846283937,0.12728497258910107,0.06922699603582168
0.0125,0.19761232,2.09404111,700.0,0.09373612,0.85476589,1599.0,0.0462356,2.06078887,3538.0,0.045454545454545456,0.0625,0.0625,0.16008127546328563,0.18453967383636616,0.12476987068591405,0.0495048397554243,0.1372244740141171,0.0873546518894878,0.044927395313642884
0.0125,0.0923536,1.34205747,3412.0,0.05626281,4.50353909,5681.0,0.02784792,19.32384562,12667.0,0.02,0.03125,0.03125,0.09235360000000001,0.099696349420459,0.07166147260505112,0.02784792,0.0923536,0.057490468784859264,0.02784792
0.0125,0.05154554,19.68176389,16611.0,0.03524006,28.86774898,21283.0,0.01528933,91.3154366,47662.0,0.008771929824561403,0.015625,0.015625,0.05316642782522598,0.053731395584466074,0.04115870784904366,0.015665269338467593,0.06217376112008923,0.037179640963138944,0.01694263006238383
0.0125,0.0292905,150.48767734,82818.0,0.02363947,162.99439192,83945.0,0.00839261,484.68544102,188428.0,0.00390625,0.0078125,0.0078125,0.03092024705596071,0.0292905,0.02363947,0.00881217209208921,0.041607814082884144,0.02363947,0.010118494202398855


==> num_exp/peanut_bump_Dir_100/data/ref_sol_test_num_17dyn_shift_Dir_h_0.002967359050445104_tau_0.003125_all_pol_deg_joint_conv_relative_time.txt <==
taus,error_tot_1,time_vector_1,dofs_1,error_tot_2,time_vector_2,dofs_2,error_tot_3,time_vector_3,dofs_3,has_1,has_2,has_3,line_over_curve_tau_1,line_over_curve_tau_2,line_over_curve_tau_3,line_over_curve_dofs_1,line_over_curve_dofs_2,line_over_curve_dofs_3
0.2,0.65120006,1.74128675,25.0,0.32424541,1.51890039,81.0,0.17023329,2.06193542,169.0,0.3333333333333333,0.5,0.5,1.17246896,0.49227456,0.24516351999999997,0.4342476099165527,0.25262421420658326,0.14305556030925984
0.1,0.64518175,0.11954021,104.0,0.20743159,0.13907695,227.0,0.13567279,0.36047125,490.0,0.14285714285714285,0.2,0.2,0.58623448,0.24613728,0.12258175999999998,0.3040633696878612,0.17979867999257174,0.09597071423383675
0.05,0.21906632,0.40129232,386.0,0.10639755,0.29145622,1113.0,0.05639152,0.61778331,2023.0,0.06666666666666667,0.07692307692307693,0.08333333333333333,0.29311724,0.12306864,0.06129087999999999,0.21906632,0.10639755,0.05639152
0.025,0.14655862,0.52795553,1895.0,0.05626547,1.68636203,5681.0,0.03064544,3.84444833,8740.0,0.02702702702702703,0.03125,0.037037037037037035,0.14655862,0.06153432,0.030645439999999996,0.14717028651579694,0.06213193101972883,0.032575828483118976
0.0125,0.05730999,16.11678171,13198.0,0.03076716,43.55768299,30233.0,0.01500975,83.31779861,46396.0,0.009900990099009901,0.013157894736842105,0.015873015873015872,0.07327931,0.03076716,0.015322719999999998,0.0905931598544036,0.03578625245367907,0.017419354378904295


==> num_exp/peanut_bump_Dir_100/data/ref_sol_test_num_17dyn_shift_Dir_h_0.005263157894736842_tau_0.003125_all_pol_deg_h_conv_relative_time.txt <==
taus,error_tot_1,time_vector_1,dofs_1,error_tot_2,time_vector_2,dofs_2,error_tot_3,time_vector_3,dofs_3,has_1,has_2,has_3,line_over_curve_has_1,line_over_curve_has_2,line_over_curve_has_3,line_over_curve_dofs_1,line_over_curve_dofs_2,line_over_curve_dofs_3
0.0125,0.82348981,0.86599088,25.0,0.36366457,1.46032143,81.0,0.23654585,2.48763108,169.0,0.5,0.5,0.5,0.6468000500000001,0.41626831999999997,0.33492958036926024,0.44214762233884103,0.2594623760237947,0.20651333762753565
0.0125,0.92432963,1.55047226,44.0,0.34106292,2.0905242,151.0,0.23654585,2.44377446,169.0,0.25,0.25,0.3333333333333333,0.457356701426798,0.26223260938618753,0.2471070073116507,0.3838743790768693,0.21125746028378348,0.20651333762753565
0.0125,0.53935282,2.41478038,176.0,0.18940576,5.69888401,511.0,0.14319937,7.9595921,679.0,0.1,0.125,0.16666666666666666,0.2892577759300526,0.16519619226725876,0.14693070563102223,0.27144017656902963,0.14128483540382797,0.12258983333476382
0.0125,0.2486706,9.07364464,700.0,0.10484004,2.34877658,1599.0,0.10357257,3.34108138,1600.0,0.045454545454545456,0.0625,0.09090909090909091,0.19501755274846475,0.10406707999999999,0.09325701025508679,0.19221079991154574,0.09696264502335887,0.08889158017315271
0.0125,0.12936001,3.38826656,3412.0,0.06381375,13.90640187,5681.0,0.05771197,11.95410824,5002.0,0.02,0.03125,0.05,0.12936001,0.06555815234654688,0.059559837658363216,0.12936001,0.06381375,0.05797312845088673
0.0125,0.07431337,66.17761135,16611.0,0.03896394,90.03623915,21283.0,0.0368107,80.75355458,14293.0,0.008771929824561403,0.015625,0.02857142857142857,0.08567075947762882,0.0412990480668147,0.039144880248518095,0.08708700429904578,0.04126896794649813,0.0391051852266402
0.0125,0.04621137,364.35326886,82818.0,0.02601677,399.53984118,83945.0,0.02489379,250.36940479,47662.0,0.00390625,0.0078125,0.015625,0.05716958767834975,0.026016770000000005,0.02489379,0.05828021047192566,0.026239536058710763,0.024893790000000002


==> num_exp/peanut_bump_Dir_100/data/ref_sol_test_num_17dyn_shift_Dir_h_0.005263157894736842_tau_0.003125_all_pol_deg_joint_conv_relative_time.txt <==
taus,error_tot_1,time_vector_1,dofs_1,error_tot_2,time_vector_2,dofs_2,error_tot_3,time_vector_3,dofs_3,has_1,has_2,has_3,line_over_curve_tau_1,line_over_curve_tau_2,line_over_curve_tau_3,line_over_curve_dofs_1,line_over_curve_dofs_2,line_over_curve_dofs_3
0.2,0.82356202,3.68880558,25.0,0.36319918,2.09340048,81.0,0.23663437,1.42256975,169.0,0.5,0.5,0.5,3.20695176,0.82892424,0.63099536,1.095033099679235,0.3478832654421569,0.2242096920880252
0.1,0.82358678,0.14807367,25.0,0.24193628,0.54774547,227.0,0.16638704,0.770432,322.0,0.3333333333333333,0.2,0.25,1.60347588,0.41446212,0.31549768,1.095033099679235,0.2475968193090782,0.1760621271416237
0.05,0.80173794,0.41074777,87.0,0.18943259,1.69164205,511.0,0.12400286,2.97592402,820.0,0.16666666666666666,0.125,0.14285714285714285,0.80173794,0.20723106,0.15774884,0.8017379399999999,0.18943259,0.12400286
0.025,0.25247191,3.55755877,477.0,0.10361553,1.93077445,2087.0,0.0722637,4.56646538,2722.0,0.058823529411764705,0.05263157894736842,0.07142857142857142,0.40086897,0.10361553,0.07887442,0.5239413252335533,0.11906693822720092,0.07907311563009778
0.0125,0.11753143,4.97755551,4718.0,0.04771298,58.5127728,12355.0,0.03943721,78.00336003,12667.0,0.01694915254237288,0.020833333333333332,0.03125,0.200434485,0.051807765,0.03943721,0.29544236072043173,0.06621028949686805,0.044423137914283


==> num_exp/peanut_bump_dyn_100/data/ref_sol_test_num_17dyn_shift_dyn_h_0.002967359050445104_tau_0.003125_all_pol_deg_h_conv_relative_time.txt <==
taus,error_tot_1,time_vector_1,dofs_1,error_tot_2,time_vector_2,dofs_2,error_tot_3,time_vector_3,dofs_3,has_1,has_2,has_3,line_over_curve_has_1,line_over_curve_has_1_optim,line_over_curve_has_2,line_over_curve_has_3,line_over_curve_dofs_1,line_over_curve_dofs_2,line_over_curve_dofs_3
0.0125,0.16218034,4.13271165,25.0,0.05869247,1.83743,81.0,0.05381855,5.43515873,169.0,0.5,0.5,0.5,0.1465715533497757,0.2088963120945164,0.08044249353890519,0.04936483457785618,0.0573566866960137,0.03371499378042549,0.02470563787490057
0.0125,0.15090354,1.34449697,44.0,0.10590808,2.35023975,151.0,0.05445347,3.36865711,322.0,0.25,0.25,0.25,0.09212120144255387,0.12421049032031395,0.046202080000000006,0.027769162993538307,0.04979731062415488,0.02745116293424775,0.019400263726948728
0.0125,0.06654603,2.18095732,176.0,0.02144721,4.87005472,511.0,0.03493311,1.9898901,1117.0,0.1,0.125,0.125,0.049858566473961204,0.06247456913842857,0.02653612664672071,0.015620966219293387,0.03521201602719282,0.01835879798800446,0.012168404715879192
0.0125,0.03497063,5.46604419,700.0,0.01283398,2.52403307,1599.0,0.00833994,4.11815095,3538.0,0.045454545454545456,0.0625,0.0625,0.029397919167211402,0.03458487887758392,0.015241002513540531,0.00878725029202665,0.024934148852366767,0.012599495248576419,0.00789713204836755
0.0125,0.01678096,3.42495418,3412.0,0.00829207,12.5165453,5681.0,0.00489498,51.6746788,12667.0,0.02,0.03125,0.03125,0.016960157643319484,0.018684254163694004,0.008753657257904841,0.0049430852490644,0.01678096,0.00829207,0.00489498
0.0125,0.00976368,60.01531148,16611.0,0.0049815,82.96929932,21283.0,0.00278063,190.23707771,47662.0,0.008771929824561403,0.015625,0.015625,0.00976368,0.010069887789332937,0.005027655846181574,0.00278063,0.01129718168437151,0.005362561689919785,0.002978098016037378
0.0125,0.00548938,314.32971883,82818.0,0.00288763,369.98896503,83945.0,0.0015524,1068.3131237,188428.0,0.00390625,0.0078125,0.0078125,0.005678308852491714,0.00548938,0.00288763,0.001564185687140122,0.007560279878773709,0.0034096110911261872,0.0017785826284641133


==> num_exp/peanut_bump_dyn_100/data/ref_sol_test_num_17dyn_shift_dyn_h_0.002967359050445104_tau_0.003125_all_pol_deg_joint_conv_relative_time.txt <==
taus,error_tot_1,time_vector_1,dofs_1,error_tot_2,time_vector_2,dofs_2,error_tot_3,time_vector_3,dofs_3,has_1,has_2,has_3,line_over_curve_tau_1,line_over_curve_tau_2,line_over_curve_tau_3,line_over_curve_dofs_1,line_over_curve_dofs_2,line_over_curve_dofs_3
0.2,0.16401472,1.38419747,25.0,0.059496,2.81873322,81.0,0.05481659,3.30199742,169.0,0.3333333333333333,0.5,0.5,0.1967792,0.1368416,0.04601696,0.09751715517165223,0.08122720323628596,0.026534759319025308
0.1,0.07093782,0.30031085,104.0,0.03026555,0.39625716,227.0,0.05893884,0.73582935,490.0,0.14285714285714285,0.2,0.2,0.0983896,0.0684208,0.02300848,0.06828222914010876,0.05781133834395508,0.017801194153968015
0.05,0.0491948,1.07539082,386.0,0.0342104,0.7561245,1113.0,0.01045982,1.32102466,2023.0,0.06666666666666667,0.07692307692307693,0.08333333333333333,0.0491948,0.0342104,0.01150424,0.0491948,0.0342104,0.01045982
0.025,0.02257002,1.46700501,1895.0,0.00829205,4.08862138,5681.0,0.00575212,8.85635233,8740.0,0.02702702702702703,0.03125,0.037037037037037035,0.0245974,0.0171052,0.00575212,0.03304941084091487,0.01997751088213339,0.006042350025044502
0.0125,0.01074897,51.24366736,13198.0,0.00426807,110.88319612,30233.0,0.00283204,200.09316158,46396.0,0.009900990099009901,0.013157894736842105,0.015873015873015872,0.0122987,0.0085526,0.00287606,0.02034412400959405,0.011506486859343497,0.0032310409671445412


==> num_exp/peanut_bump_dyn_100/data/ref_sol_test_num_17dyn_shift_dyn_h_0.005263157894736842_tau_0.003125_all_pol_deg_h_conv_relative_time.txt <==
taus,error_tot_1,time_vector_1,dofs_1,error_tot_2,time_vector_2,dofs_2,error_tot_3,time_vector_3,dofs_3,has_1,has_2,has_3,line_over_curve_has_1,line_over_curve_has_2,line_over_curve_has_3,line_over_curve_dofs_1,line_over_curve_dofs_2,line_over_curve_dofs_3
0.0125,0.44247882,0.701998,25.0,0.23071381,1.10546708,81.0,0.18507986,1.64342642,169.0,0.5,0.5,0.5,0.36749035,0.23097961576583084,0.1785732310723034,0.25121362387799523,0.14790645350322365,0.11311956471441302
0.0125,0.4550762,0.90523624,44.0,0.25753619,2.47832847,151.0,0.18507986,2.3105917,169.0,0.25,0.25,0.3333333333333333,0.25985491850561776,0.14550804,0.13174917744679057,0.21810469854322267,0.12042725502447034,0.11311956471441302
0.0125,0.26308017,1.7967267,176.0,0.09408389,3.75316548,511.0,0.14534351,5.12107611,679.0,0.1,0.125,0.16666666666666666,0.16434668073503797,0.09166432126247259,0.0783385296077397,0.1542233113485605,0.08053938015448714,0.06714969960076764
0.0125,0.13139608,5.35254502,700.0,0.05630415,1.75764894,1599.0,0.05321549,1.73512888,1600.0,0.045454545454545456,0.0625,0.09090909090909091,0.11080250954785296,0.05774490394145771,0.049721513468692746,0.10920780561670321,0.055273528160328704,0.04869117400106674
0.0125,0.07349807,2.83659363,3412.0,0.03637701,10.93881369,5681.0,0.03175531,7.60963464,5002.0,0.02,0.03125,0.05,0.07349807,0.03637701,0.03175531,0.07349807,0.03637701,0.03175531
0.0125,0.04251639,56.35387444,16611.0,0.02184479,80.45106888,21283.0,0.02041363,58.16285634,14293.0,0.008771929824561403,0.015625,0.02857142857142857,0.04867528594841579,0.02291608031561815,0.020870738673513203,0.049479949314023455,0.023525363415869492,0.021420221965964752
0.0125,0.02406289,315.51292396,82818.0,0.01265324,356.84085298,83945.0,0.01216576,203.48751378,47662.0,0.00390625,0.0078125,0.015625,0.03248186481320222,0.01443622598536443,0.013272534808763016,0.033112883872537774,0.014957840051761288,0.013635800579480524


==> num_exp/peanut_bump_dyn_100/data/ref_sol_test_num_17dyn_shift_dyn_h_0.005263157894736842_tau_0.003125_all_pol_deg_joint_conv_relative_time.txt <==
taus,error_tot_1,time_vector_1,dofs_1,error_tot_2,time_vector_2,dofs_2,error_tot_3,time_vector_3,dofs_3,has_1,has_2,has_3,line_over_curve_tau_1,line_over_curve_tau_2,line_over_curve_tau_3,line_over_curve_dofs_1,line_over_curve_dofs_2,line_over_curve_dofs_3
0.2,0.44187628,3.66333461,25.0,0.23069203,1.7335968,81.0,0.18509851,1.03030801,169.0,0.5,0.5,0.5,1.4363812,0.69224088,0.51717288,0.4904610594320195,0.2528189409593143,0.23377519716294684
0.1,0.44225893,0.11210155,25.0,0.13271605,0.32441998,227.0,0.1536345,0.43263078,322.0,0.3333333333333333,0.2,0.25,0.7181906,0.34612044,0.25858644,0.4904610594320195,0.17993727166799858,0.18357350256429505
0.05,0.3590953,0.31708622,87.0,0.09407382,1.03721404,511.0,0.12929322,1.61710119,820.0,0.16666666666666666,0.125,0.14285714285714285,0.3590953,0.17306022,0.12929322,0.3590953,0.13766729114178416,0.12929322
0.025,0.14908521,1.78255963,477.0,0.08653011,1.3436172,2087.0,0.04045492,1.93750477,2722.0,0.058823529411764705,0.05263157894736842,0.07142857142857142,0.17954765,0.08653011,0.06464661,0.23467127845682398,0.08653011,0.08244662853137152
0.0125,0.06538643,3.7434113,4718.0,0.02712364,47.5470264,12355.0,0.02145934,50.14553952,12667.0,0.01694915254237288,0.020833333333333332,0.03125,0.089773825,0.043265055,0.032323305,0.13232748241353234,0.04811733398538841,0.04631837155563776

